Microstructure-Aware Bayesian Materials Design

In this study, we propose a novel microstructure-sensitive Bayesian optimization (BO) framework designed to enhance the efficiency of materials discovery by explicitly incorporating microstructural information. Traditional materials design approaches often focus exclusively on direct chemistry-process-property relationships, overlooking the critical role of microstructures. To address this limitation, our framework integrates microstructural descriptors as latent variables, enabling the construction of a comprehensive process-structure-property mapping that improves both predictive accuracy and optimization outcomes. By employing the active subspace method for dimensionality reduction, we identify the most influential microstructural features, thereby reducing computational complexity while maintaining high accuracy in the design process. This approach also enhances the probabilistic modeling capabilities of Gaussian processes, accelerating convergence to optimal material configurations with fewer iterations and experimental observations. We demonstrate the efficacy of our framework through synthetic and real-world case studies, including the design of Mg$_2$Sn$_x$Si$_{1-x}$ thermoelectric materials for energy conversion. Our results underscore the critical role of microstructures in linking processing conditions to material properties, highlighting the potential of a microstructure-aware design paradigm to revolutionize materials discovery. Furthermore, this work suggests that since incorporating microstructure awareness improves the efficiency of Bayesian materials discovery, microstructure characterization stages should be integral to automated -- and eventually autonomous -- platforms for materials development.

==> outline.txt <==
Title: Unlocking Materials Design: The Crucial Interplay of Process, Structure, and Property
Abstract:
Provide a concise summary of the paper's objectives, methodology, key findings, and the proposed framework for materials design.
1. Introduction:
Briefly introduce the importance of materials design.
Highlight the limitations of a process-property approach and the need for a more holistic understanding involving structure.
Provide a glimpse of the proposed framework for materials design.
2. Significance of Process-Structure-Property in Materials Design:
Explore historical developments in materials science, emphasizing the transition from a process-property to a process-structure-property paradigm.
Discuss examples where a deeper understanding of material structure has led to groundbreaking innovations.
3. Comparative Analysis: Process-Property vs. Process-Structure-Property:
Define and discuss the conventional process-property approach, showcasing its advantages and limitations.
Introduce the process-structure-property approach, emphasizing how it provides a more comprehensive understanding of materials behavior.
Compare case studies or examples that illustrate the differences in outcomes between the two approaches.
4. Framework for Materials Design: Integrating Process, Structure, and Property:
Propose a structured framework that integrates the key elements of process, structure, and property in materials design.
Detail the methodology and tools used to study and manipulate each aspect within the proposed framework.
Provide case studies or examples demonstrating the successful application of the framework in designing novel materials with tailored properties.
5. Case Studies: Application of the Framework in Materials Design:
Present specific examples where the proposed framework has been applied to design materials for diverse applications.
Showcase how the interplay of process, structure, and property has been instrumental in achieving desired material characteristics.
Discuss the broader implications and potential for scalability across different material classes.
6. Challenges and Future Directions:
Address current challenges and limitations associated with implementing the proposed framework.
Discuss potential avenues for further research and improvements in the integration of process, structure, and property for more efficient materials design.
7. Conclusion:
Summarize the key findings of the paper.
Reiterate the significance of adopting a process-structure-property approach in materials design.
Emphasize the potential impact of the proposed framework on future advancements in materials science.
